Fluent and Low-latency Simultaneous Speech-to-Speech Translation with Self-adaptive Training

Simultaneous speech-to-speech translation is widely useful but extremely challenging, since it needs to generate target-language speech concurrently with the source-language speech, with only a few seconds delay. In addition, it needs to continuously translate a stream of sentences, but all recent solutions merely focus on the single-sentence scenario. As a result, current approaches accumulate latencies progressively when the speaker talks faster, and introduce unnatural pauses when the speaker talks slower. To overcome these issues, we propose Self-Adaptive Translation (SAT) which flexibly adjusts the length of translations to accommodate different source speech rates. At similar levels of translation quality (as measured by BLEU), our method generates more fluent target speech (as measured by the naturalness metric MOS) with substantially lower latency than the baseline, in both Zh <-> En directions.

==> rebuttal.txt <==
Rebuttal for EMNLP Speech-to-speech simultaneous translation paper

Response to Review #1:----------------------------------------

Thank you for your patient and valuable review. We hope the following explanations can address your concerns.

* Question 1 "Is it appropriate to evaluate...": 
This is a good point and we do admit that our evaluation might be a little bit unfair for the human interpreter. To alleviate the unfairness, we did some cleaning on the human interpretation results (e.g., removing all filler words like "ah" which is natural in human speech but not found in the references). It is also true that BLEU might have some disadvantages to both human interpretation and our translations (e.g., it's sensitive to sentence length). We will include our evaluation details and other metrics (e.g. METEOR) results in our revision.

* Question 2 "Is MOS a suitable metric?": 
MOS is a commonly used metric for speech quality in the TTS community. In our experiments, we ask the human annotators to focus only on speech naturalness and clarity but not on the translation quality which is evaluated in BLEU. There is no parameter in MOS evaluation.

We will add more conclusions and discussions about the experiments in our revision.

* Weakness 1 "I would have found interesting to have a human evaluation...":
We agree that it's worth to do human evaluation of translation and interpretation quality. We may include them in our revision.

* Weakness 2 "Section on human evaluation by MOS is very short": 
We follow what's done in most TTS literature. We randomly select 50 sentences in the test set and for each sentence, we extract the corresponding speeches generated by different methods and ask 5 annotators to score them. 

* Typo: "Define iTTS":
We will add the definition of iTTS in future revision.

Response to Review #2:-------------------------------------------

Thank you for your patient and valuable review. We hope the following explanations can address your concerns.

* Weakness 1 "Why is it not a solution to speed up or slow down the target speech.":
Yes, you are right. Both existing literature (Gordon-Salant et al., 2014) and our experiments (Table 2) show that humans don't like speeches which are too fast or too slow because it affects understanding. Adjusting the verbosity of translations is a common strategy widely used by professional human interpreters (Al-Khanji et al., 2000). We agree that it's worth to do a holistic human evaluation of translation and speech quality. We may include them in our revision.

* Weakness 2 -- Section 3.3: 
Our decoding method is very simple to implement. We first wait for k source words from ASR like wait-k policy. Then the translation module outputs one word each time given all source words available from ASR. If the current output word is not punctuation, the translation module will output the next word when the TTS module is about to finish synthesizing the current word (again, the translation decision is conditioned on all available source tokens; note that during this synthesis period, zero or more new source tokens might have been added by ASR, i.e., ASR and MT are completely asynchronous). If the current output word is punctuation, we wait for the next word (or chunk of words) from ASR. We will add more details and a pseudo-code to this section in our revision. 

* Weakness 3 -- Section 4: 
Yes, this section describes our latency metric used in speech-to-speech simultaneous translation. We will revise this section in our revision.

* Weakness 4 "Since BLEU-latency curves don’t penalize ....": 
Great point! Yes, we did observe from some results that our speech translations are slightly penalized by the brevity penalty in BLEU. We will include results of other metrics like METEOR in our revision.

* Question 1 (Fig. 3): 
We set all pauses next to a punctuation as natural pauses and all the others are unnatural pauses. Those pauses not next to any punctuation are mostly unnatural in the speech synthesized by the incremental TTS module because in the TTS training set almost all the pauses appears only next to punctuations. For example, you can hear many unnatural pauses in the beginning of the Chinese-to-English example in our demo website (see the link in footnote 1): I congratulate (unnatural pause) you on ... and thank the (unnatural pause) Ambassador of Songa ...

* Question 2 (Fig. 9): 
Sorry, "SAT wait-k" should have been "SAT-k"; Thanks for catching it!

* Typo: "iTTS is mentioned a few times before being defined.":
We will add the definition of iTTS earlier in future revision.

Response to Review #3:

Thank you for your patient and valuable review. 

Yes, the proposed machine translation model is very easy to implement. We will release the dataset and the source codes of the core module in the future to help readers reimplementing our results.


==> rebuttal_s2s.txt <==
Rebuttal for EMNLP Speech-to-speech simultaneous translation paper

Response to Review #1:

Question 1 "Is it appropriate ... target language": We did some modifications over the human interpretation (e.g. we delete all tone words like "ah" which is natural in human conversations but not exist in the references) to make the comparisons more fair. BLEU might have some disadvantages (e.g. it's sensitive to sentence length). We will include our evaluation details and other metrics (e.g. METEOR) results to our future revision.


Question 2 "Is MOS a suitable metric?": MOS is a common used human evaluation over speech quality and widely used in TTS evaluation. In our experiments we ask the human annotators to focus only on speech naturalness and clarity. There is no parameters in MOS evaluation.

We will add more conclusions and discussions about the experiments to our future revision.


Response to Review #2:


Weakness 1 "Why is it not a solution to speed up or slow down the target speech.":Both existing literatures (Gordon-Salant et al., 2014) and our experiments show that humans don't like speech which is too fast or slow because it effects understanding. Adjusting the verbosity of translations is a common strategy widely used by professional human interpreters (Al-Khanji et al., 2000). We agree that it's worth to do a series of human evaluations of translation and speech quality test. We may include them in our future revision.

Weakness 2 Section 3.3: Our decoding method is very simple to implement. We first wait k source tokens from ASR like wait-k policy. Then when we start to translate, we translate one token each time and feed in all source tokens existed from ASR. If current word is a punctuation, we wait for one more token from source side. If current word is not a punctuation, we will translate the next word when the synthesizing of current word is about to end. We will add more details for this section in our future revision.

Weakness 3 Section 4: Yes, this section describes our latency metric used in speech-to-speech simultaneous translation. We will revise this section in our future revision.

Weakness 4 "Since BLEU-latency curves don’t penalize ....": Yes, we observe from some results that our speech translations are penalized by brevity penalty in BLEU. We will include results of other metrics like METEOR to our future revision.

Question 1: We set all pauses followed by any punctuations as natural pauses and all the others are unnatural pauses.

Question 2: There is no difference between "SAT wait-k" and "SAT-k".



Response to Review #3:

Yes, the proposed machine translation model is very easy to implement. We will release the dataset and the core codes in the future.

